Laplacian Networks: Bounding Indicator Function Smoothness for Neural Network Robustness

For the past few years, Deep Neural Network (DNN) robustness has become a question of paramount importance. As a matter of fact, in sensitive settings misclassification can lead to dramatic consequences. Such misclassifications are likely to occur when facing adversarial attacks, hardware failures or limitations, and imperfect signal acquisition. To address this question, authors have proposed different approaches aiming at increasing the robustness of DNNs, such as adding regularizers or training using noisy examples. In this paper we propose a new regularizer built upon the Laplacian of similarity graphs obtained from the representation of training data at each layer of the DNN architecture. This regularizer penalizes large changes (across consecutive layers in the architecture) in the distance between examples of different classes, and as such enforces smooth variations of the class boundaries. Since it is agnostic to the type of deformations that are expected when predicting with the DNN, the proposed regularizer can be combined with existing ad-hoc methods. We provide theoretical justification for this regularizer and demonstrate its effectiveness to improve robustness of DNNs on classical supervised learning vision datasets.

==> values/reg.txt <==
1 1989.20357788
2 2170.77968018
3 2880.5306958
4 2618.40656738
5 2067.06664795
6 1935.6125061
7 1875.9561853
8 1770.76143799
9 1871.27130981
10 1807.51922241
11 1827.74312134
12 1818.73308105
13 1767.32443848
14 2041.39544067
15 2017.97968018
16 1870.50933716
17 1846.51035645

==> values/reg_squared.txt <==
1 1509.31140625
2 1659.94670532
3 2455.15370239
4 2902.69644409
5 2374.71061768
6 2154.79614746
7 2622.44168091
8 2587.54682495
9 2578.52411377
10 2215.82597046
11 2138.49585693
12 2026.87431396
13 1648.20623535
14 1450.27753174
15 1193.95940063
16 935.141619263
17 873.795758057

==> values/squared.txt <==
1 1097.85743652
2 1104.48822876
3 1109.48672852
4 1113.40631836
5 1111.4042749
6 1115.57348145
7 1118.38555298
8 1118.39910767
9 1115.08987305
10 1117.72879883
11 1118.00513062
12 1116.08668457
13 1116.56601563
14 1118.70822754
15 1115.79571899
16 1086.51061951
17 1062.96075378

==> values/squared_squared.txt <==
1 941.17498291
2 953.80388855
3 1157.45797607
4 1222.23647339
5 1593.57960327
6 1981.80098633
7 2010.06926147
8 1784.26484253
9 2038.31772461
10 2044.89756836
11 1791.37938354
12 1343.30733948
13 1809.10653687
14 1423.80906372
15 929.414690552
16 567.031965332
17 493.195306091


==> values/vanilla.txt <==
1 6598.71873047
2 5007.79549805
3 5566.80469727
4 4816.39785156
5 2990.84373535
6 2314.8055127
7 3050.12398193
8 2289.49567139
9 2302.2589209
10 1461.27865845
11 1756.75715698
12 1664.52655884
13 1362.52029053
14 1441.89348755
15 1759.68922607
16 2212.17081543
17 2436.16577393

==> values/vanilla_squared.txt <==
1 5824.57379883
2 4562.4767749
3 5071.63620605
4 4578.72255371
5 3237.74311768
6 2523.94973267
7 3300.77448486
8 2427.96897705
9 2756.65120483
10 2515.9799646
11 2509.41050659
12 2044.38200439
13 1921.40279907
14 1727.98724976
15 1444.36013428
16 1257.58856079
17 1292.14410767
